BAL Outflow in Quasar B0254-3327B: Analysis and Comparison with Other Extreme UV Outflows

We have identified a broad absorption line (BAL) outflow in the HST/STIS spectrum of the quasar QSO B0254-3327B at velocity $v=-3200\text{ km s$^{-1}$}$. The outflow has absorption troughs from ions such as Ne VIII, Na IX, Si XII, and Ne V. We also report the first detection of S XIV absorption troughs, implying very high ionization. Via measurement of the ionic column densities, photoionization analysis, and determination of the electron number density of the outflow, we found the kinetic luminosity of the outflow system to be up to $\sim1\%$ of the quasar's Eddington luminosity, or $\sim5\%$ of the bolometric luminosity, making it a potential contributor to AGN feedback. A solution with two ionization phases was needed, as a single phase was not sufficient to satisfy the constraints from the measured ionic column densities. We find that the ionization parameter of the very high-ionization phase of the outflow is within the expected range of an X-ray warm absorber. We also examined the physical properties of the outflow of Q0254-334 along with previously studied extreme UV outflows, with a total sample of 24 outflow systems, finding a weak negative correlation between outflow velocity and distance from the central source, with larger distances corresponding to slower velocities. The very high-ionization phase of the Q0254-334 outflow has one of the highest ionization parameters of UV absorption outflows to date, which we attribute to the presence of S XIV.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
